On Difficulties of Attention Factorization through Shared Memory

Transformers have revolutionized deep learning in numerous fields, including natural language processing, computer vision, and audio processing. Their strength lies in their attention mechanism, which allows for the discovering of complex input relationships. However, this mechanism's quadratic time and memory complexity pose challenges for larger inputs. Researchers are now investigating models like Linear Unified Nested Attention (Luna) or Memory Augmented Transformer, which leverage external learnable memory to either reduce the attention computation complexity down to linear, or to propagate information between chunks in chunk-wise processing. Our findings challenge the conventional thinking on these models, revealing that interfacing with the memory directly through an attention operation is suboptimal, and that the performance may be considerably improved by filtering the input signal before communicating with memory.

==> results/abl_conv.csv <==
,Task,Memory,Acc
0,matching,256,0.8362
1,matching,256,0.8306
2,matching,256,0.8292
3,matching,256,0.8142
4,matching,256,0.7947
5,cls,256,0.8168
6,cls,256,0.8058
7,cls,256,0.8029
8,cls,256,0.7972
9,cls,256,0.791
10,lops,256,0.4305
11,lops,256,0.419
12,lops,256,0.4135
13,lops,256,0.4065
14,lops,256,0.3925
15,cifar,256,0.5905
16,cifar,256,0.5852
17,cifar,256,0.5801
18,cifar,256,0.5755
19,cifar,256,0.5749
20,matching,16,0.8463
21,matching,16,0.8371
22,matching,16,0.8205
23,matching,16,0.8179
24,matching,16,0.8111
25,cls,16,0.8126
26,cls,16,0.8118
27,cls,16,0.8104
28,cls,16,0.8081
29,cls,16,0.8016
30,lops,16,0.43
31,lops,16,0.407
32,lops,16,0.3895
33,lops,16,0.416
34,lops,16,0.4315
35,cifar,16,0.5892
36,cifar,16,0.5813
37,cifar,16,0.5809
38,cifar,16,0.5791
39,cifar,16,0.5727
40,matching,1,0.8343
41,matching,1,0.8148
42,matching,1,0.8267
43,matching,1,0.823
44,matching,1,0.8203
45,cls,1,0.818
46,cls,1,0.8302
47,cls,1,0.8166
48,cls,1,0.826
49,cls,1,0.8288
50,lops,1,0.4445
51,lops,1,0.402
52,lops,1,0.396
53,lops,1,0.3935
54,lops,1,0.386
55,cifar,1,0.599
56,cifar,1,0.5975
57,cifar,1,0.581
58,cifar,1,0.5725
59,cifar,1,0.5844


==> results/abl_scale.csv <==
,Task,Memory,Acc
0,matching,256,0.7545
1,matching,256,0.7583
2,matching,256,0.7509
3,matching,256,0.7644
4,matching,256,0.7494
5,cls,256,0.6713
6,cls,256,0.6707
7,cls,256,0.6698
8,cls,256,0.6697
9,cls,256,0.6662
10,lops,256,0.3795
11,lops,256,0.378
12,lops,256,0.373
13,lops,256,0.373
14,lops,256,0.3725
15,cifar,256,0.5045
16,cifar,256,0.4928
17,cifar,256,0.4819
18,cifar,256,0.4869
19,cifar,256,0.4791
20,matching,16,0.7545
21,matching,16,0.7583
22,matching,16,0.7509
23,matching,16,0.7214
24,matching,16,0.7644
25,cls,16,0.6706
26,cls,16,0.6698
27,cls,16,0.6673
28,cls,16,0.6671
29,cls,16,0.6655
30,lops,16,0.369
31,lops,16,0.369
32,lops,16,0.371
33,lops,16,0.372
34,lops,16,0.373
35,cifar,16,0.4918
36,cifar,16,0.4908
37,cifar,16,0.4878
38,cifar,16,0.4876
39,cifar,16,0.4756
40,matching,1,0.7333
41,matching,1,0.7211
42,matching,1,0.7301
43,matching,1,0.7173
44,matching,1,0.7212
45,cls,1,0.6586
46,cls,1,0.6556
47,cls,1,0.655
48,cls,1,0.6508
49,cls,1,0.6527
50,lops,1,0.374
51,lops,1,0.367
52,lops,1,0.3665
53,lops,1,0.3775
54,lops,1,0.371
55,cifar,1,0.5075
56,cifar,1,0.5008
57,cifar,1,0.4733
58,cifar,1,0.4955
59,cifar,1,0.4846

